Production, Quality Assurance and Quality Control of the SiPM Tiles for the DarkSide-20k Time Projection Chamber

The DarkSide-20k dark matter direct detection experiment will employ a 21 m^2 silicon photomultiplier (SiPM) array, instrumenting a dual-phase 50 tonnes liquid argon Time Projection Chamber (TPC). SiPMs are arranged into modular photosensors called Tiles, each integrating 24 SiPMs onto a printed circuit board (PCB) that provides signal amplification, power distribution, and a single-ended output for simplified readout. 16 Tiles are further grouped into Photo-Detector Units (PDUs). This paper details the production of the Tiles and the quality assurance and quality control (QA-QC) protocol established to ensure their performance and uniformity. The production and QA-QC of the Tiles are carried out at Nuova Officina Assergi (NOA), an ISO-6 clean room facility at LNGS. This process includes wafer-level cryogenic characterisation, precision flip-chip bonding, wire bonding, and extensive electrical and optical validation of each Tile. The overall production yield exceeds 83.5%, matching the requirements of the DarkSide-20k production plan. These results validate the robustness of the Tile design and its suitability for operation in a cryogenic environment.

==> acknowledgments-July25.txt <==
This paper is based upon work supported by the U. S. National Science Foundation (NSF) (Grants No. PHY-0919363, No. PHY-1004054, No. PHY-1004072, No. PHY-1242585, No. PHY-1314483, No. PHY-1314507, No. PHY-1622337, No. PHY-1812482, No. PHY-1812547, No. PHY-2310091, No. PHY-2310046, associated collaborative grants, No. PHY-1211308, No. PHY-1314501, No. PHY1455351 and No. PHY-1606912, as well as Major Research Instrumentation Grant No. MRI-1429544), the Italian Istituto Nazionale di Fisica Nucleare (Grants from Italian Ministero dellÕIstruzione, Universit, e Ricerca Progetto Premiale 2013 and Commissione Scientific Nazionale II), the Natural Sciences and Engineering Research Council of Canada, SNOLAB, and the Arthur B. McDonald Canadian Astroparticle Physics Research Institute. This work received support from the French government under the France 2030 investment plan, as part of the Excellence Initiative of Aix-Marseille University Ñ A*MIDEX (AMX-19-IET-008 Ñ IPhU). We also acknowledge the financial support by LabEx UnivEarthS (ANR-10-LABX-0023 and ANR18-IDEX-0001), Chinese Academy of Sciences (113111KYSB20210030) and National Natural Science Foundation of China (12020101004). This work has been supported by the So Paulo Research Foundation (FAPESP) grant 2021/11489-7 and by the National Council for Scientific and Technological Development (CNPq). Support is acknowledged by the Deutsche Forschungsgemeinschaft (DFG, German Research Foundation) under GermanyÕs Excellence Strategy Ñ EXC 2121: Quantum Universe Ñ 390833306. The authors were also supported by the Spanish Ministry of Science and Innovation (MICINN) through the grant PID2022-138357NB-C22, the ÒAtraccion de TalentoÓ grant 2018-T2/TIC-10494, the Polish NCN (Grants No. UMO-2022/47/B/ST2/02015 and UMO-2023/51/B/ST2/02099), the Polish Ministry of Science and Higher Education (MNiSW,grant number 6811/IA/SP/2018), the International Research Agenda Programme AstroCeNT (Grant No. MAB/2018/7) funded by the Foundation for Polish Science from the European Regional Development Fund, the European UnionÕs Horizon 2020 research and innovation program under grant agreement No 952480 (DarkWave), the Science and Technology Facilities Council, part of the United Kingdom Research and Innovation, and The Royal Society (United Kingdom), and IN2P3-COPIN consortium (Grant No. 20-152). We also wish to acknowledge the support from Pacific Northwest National Laboratory, which is operated by Battelle for the U. S. Department of Energy under Contract No. DE-AC05-76RL01830. This research was supported by the Fermi National Accelerator Laboratory (Fermilab), a U. S. Department of Energy, Office of Science, HEP User Facility. At the time of this work, Fermilab was managed by Fermi Research Alliance, LLC (FRA), acting under contract No. DE-AC02-07CH11359. This work was supported (in part) by the PRIN2020 project of the Italian Ministry of Research (MUR) (Grant No. PRIN 20208XN9TZ).


==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

25.11.10  svjour3.cls   3.3   \subclass(name) modified to emit:
                              "Mathematics Subject Classification (2010)"


==> readme-epjc.txt <==
In this distribution is included following files:

- SVJourn3 standart distribution;
- Additional files for the EPJC journal:

  svepjc3.clo        EPJC journal class option
  template-epjc.tex  EPJC template
  svjourn3-epjc.tex  EPJC sample (.tex}
  svjourn3-epjc.pdf  EPJC sample (.pdf)

